Exploring the single-pulse behaviours of PSR J0628+0909 with FAST

More than 100 rotating radio transients (RRATs) have been discovered since 2006. However, it is unclear whether RRATs radiate in the nulling states. PSR J0628+0909 has been classified as an RRAT. In this paper, we study the single pulses and integrated pulse profile of PSR J0628+0909 to check whether we can detect pulsed radio emission in the nulling states. We also aim to study the polarization of the RRAT and its relationship to the general pulsar population. We used the Five-hundred-meter Aperture Spherical radio Telescope (FAST) to observe PSR J0628+0909 in the frequency range from 1.0 to 1.5 GHz. We searched for strong single pulses and looked for pulsed emission in the RRAT nulling states. Polarisation profiles, the single-pulse energy distribution, and waiting-time statistics were measured. The Faraday rotation measure and dispersion measure values are updated with the current observation. The single-pulse polarisation behaviours show great diversity, similar to the case of pulsars. Based on the integrated pulse profile and single-pulse energy statistics, we argue that continuous pulsar-like emission exists in addition to the transient-like burst emission for PSR J0628+0909. We find that the pulse waiting time is not correlated with the pulse energy and conclude that the strong transient emission of RRAT is not generated by the energy store-release mechanism.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee.txt <==
Dear Dr. Klus and Dr. Pearson,

Thank you for taking care of our manuscript. We appreciate the helps and 
suggestions from the referee and the editors. We have revised the manuscript
accordingly. Our replies to Dr. Pearson and the referee is given below. It 
will be great, if you could help to forward our replies and manuscript to 
them. More details can be found in the attached text to the current letter.

Best regards,

Authors


Dear Dr. Pearson,

Thank you for pointing out the issues. We have revised the manuscript according 
to your comments. Please check out our replies bellow.

Best regards,

Authors

>Scientific Editor's Comments:
>Editor: Pearson, Tim
>Comments to the Author:
>I will be happy to consider a revised version of this paper if you can
>address the points raised in the review. I agree with the reviewer that
>a better title is needed.

Re: Thanks. We have revised the title according to the suggestions.

>As the reviewer notes, there are a number of grammatical errors. Please
ask a colleague with good English skills, or an editing service, to help
you correct these.

Re: We have revised the language of the manuscript. Hope this time the 
grammatical issues are fixed.


>Data Availability statement: Please indicate how readers can access 
>the FAST Data Center, and state what the proprietary period is, i.e., 
>when the data will be available. You should also say something about 
>the availability (or not) of your derived data, including the data 
>underlying the figures.

Re: Data availability is now revised. We included http links to the details
of observation data access information as well as the processed data for plotting.


Reply to referee's comments:
>Reviewer's Comments:
>Reviewer: 1
>Comments to the Author
>This is a very careful and clear study of PSR J0628+0909 that both 
>highlights the unique sensitivity of the FAST telescope and provides
>a valuable datapoint on the single-pulse behavior of pulsars. The
>manuscript requires a fair number of grammatical fixes, but scientifically
>the analysis is very sound. I have a number of comments that I will list
>in order of appearance in the paper. Only the first is a major comment.

Re: We thank the referee for the positive comments on the scientific part. 
In the revised version, we have spent more time correcting the language, 
and hope the errors are now corrected.


>- I strongly recommend that the authors refer to this object as a pulsar.
>The definition of a RRAT is very unclear (is there a reference for the
>definition given in this paper?) But, this pulsar is not referred to as
>a RRAT in Nice et. al. 2013, as even then it was clear that it could be
>observed and timed as a normal pulsar. There seems little evidence to
>suggest that RRATs are anything but pulsars which may just be slightly
>be more sporadic emitters than average. I don't see any advantage to
>artificially separate RRATs and pulsars into these two classes. The
>introduction and conclusion could still compare this pulsar to objects
>that at some point have been defined as RRATs. I'd recommend a change
>of title to something more specific like "Exploring the single pulse 
>behavior of PSR J0628+0909" (or similar).

Re: We completely agree with the referee, that RRATs are just normal
pulsars. This is, in fact, what we more-or-less want to "prove" in
the current draft, i.e. even though the RRATs are sporadic emitters,
there are weak radiation components and behave really like pulsars.
We have revised the title accordingly. We replace the "RRAT" with PSR.  
Some place to be compatible with previous works, we kept the
'RRAT', e.g. when citing Law et al. 2012
(https://ui.adsabs.harvard.edu/abs/2012ApJ...760..124L/abstract)
Also, in the introduction part, we add references and try to be
more accurate on the context of RRATs in the current paper.


>- The original reference for the post-glitch recovery of J1819-1458
> is https://ui.adsabs.harvard.edu/abs/2009MNRAS.400.1439L/abstract.
It would be good to refer to this in the paper, also.

Re: Good catch! Thanks to the referee. We have added the reference.


>- Could you provide a reference for the proposition that "radio
>emissions are triggered by X-ray outbursts"? I have never seen a
>suggestion like that for RRAT-like behavior in the literature.

Re: It is more like a phenomenology-driven hypothesis that transient magnetar 
could result in radio emission and explain the RRAT phenomena. We add a few 
related references, and also revised the related sentence.


>- Can you provide an error on your new DM measurement? This would
>be useful for updating the pulsar catalog. Also you say it is
>measured through "aligning the profiles using the timing method".
>Is this from calculating TOAs in subbands and fitting with TEMPO?
>More details would be helpful.

Re: The DM was indeed derived from TEMPO2 fitting of 8-subbanded data. We now 
added more details of how we get the DM in the text.


>-time-integrated data of periods with S/N > 7
>do you mean single pulses with S/N > 7? It would be helpful to clarify this.

Re: Yes, it's single pulse S/N. We have added it in the text to clarify it.

>- It seems like S/N of 7 is used a break between "bright" and "not
>bright" pulses. Could you explain why you chose this? (Perhaps the
>S/N at which you can distinguish the frequency-time dispersive
>sweep).

Re: The original work, i.e. Cordes & McLaughlin (2003), set the S/N
threshold to 4 or 5. However, due to the noise and RFIs, it is
more accepted that the threshold should be raised to 7 or 8 in order
to reduce false alarm probability. Furthermore, in a previous work, we have
investigated the coloured noise effects, which show that a higher
S/N threshold is needed for robust single pulse detection (Zhang et al. 
2021). We add the reference in the text accordingly.


- errors should be quoted on all parameters in Table 1

Re: We have updated the errors, errors from previous work are indicated.


>- You say "Those weak single pulses seem to be distributed uniformly in time, 
>as the sub-integrations 1 to 8 all had a similar level of S/N." - what about 
>sub-integration 9? It seems unsatisfying to not have an explanation.
>- Could scintillation be a factor in any of this variability?

Re: We thank the referee points out. We also suspect it may due to 
scintillation. According to the suggestions, we have added some discussion on 
scintillation in the sections of single-pulse and weak pulse analysis.


>- What does Fig 7 show that Fig 8 does not? It's not clear to me
>why this figure is necessary.

Re: We now remove the time-phase-intensity plot for the sake of avoiding redundancy.


>- In the Fig 2 caption, it would be very helpful to know total time that has 
gone into each of these profiles.

Re: Good point, done! Numbers are given in the caption.


- Is it possible to do an RVM fit to the PA curve?

Re: According to the referee's suggestions, we performed the RVM fit. Although 
geometric parameters can be measured, the inclination angle and viewing angle 
are highly correlated. We also remarked on the correlation in the manuscript.


>- I find it confusing to have \DeltaT^1 and \DeltaT^2 as they look like 
exponents. Maybe just use \DeltaT1 and \DeltaT2.

Re: Done! We revised according to the referee's suggestion.



==> referee_review2.txt <==
Dear Dr. Klus,

Thank you for taking care of our manuscript. We appreciate the comments 
from the referee. We have revised the manuscript accordingly. Our replies 
to the referee is given below. It will be really appreciated if you can help
to forward our replies and manuscript to the referee.

Best regards,

Authors

>Reviewer's Comments:
>Reviewer: 1

>Comments to the Author
>This paper is improved, and is nearly ready for publication. However, there is one 
>significant issue in the paper that must be addressed first. The authors say that
>scintillation could contribute towards modulating the single-pulse fluxes. >However,because the scintillation bandwidth is many times smaller than the
>observing bandwidth, any modulation due to scintillation would not be detectable
>because many, many scintles will be averaged over for each single pulse. The
>scintillation timescale is not really relevant because the bandwidth is so short.

Re: We thank the referee for the good catch of the error in the description in
scintillation phenomenon. We now state the consequences of diffractive and
refractive scintillations in the flux determination. 

>I also recommend some careful proofreading as there are some grammatical errors.

Re: We have checked the grammar again and corrected some errors. Hope there aren't any now.

>Aside from these issues, this is an excellent paper and is definitely worthy of publication, however!

Re: We appreciate the help of the referee. Thanks!
